Students' attitudes toward experimental physics in a conceptual inquiry-based introductory physics lab

There is some evidence that conceptual inquiry-based introductory physics lab curricula, such as RealTime Physics, may improve students' understanding of physics concepts. Thus, these curricula may be attractive for instructors who seek to transform their physics labs to improve student learning. However, the impact of conceptual inquiry-based lab instruction on students' attitudes and beliefs about experimental physics, as measured by the E-CLASS survey, is not yet fully understood. We present data from three curricular approaches over four semesters ($n=701$). We saw no change in E-CLASS scores in the first implementation of a conceptual inquiry-based introductory physics lab. However, the addition of questions that asked students to reflect on issues relating to experimental physics was associated with E-CLASS outcomes that are comparable to other effective approaches to lab instruction.

==> CJP-Response1.txt <==
Dear Editors:

Thank you for the review of our manuscript. We appreciate your constructive feedback and suggestions. We use blue type to indicate sections of the text that have been significantly revised or edited. Table IV and Figure II are new in this revision, and Figure I has been re-generated.

Reviewer 1:

1. Thank you for the suggestion to show the E-CLASS score item-by-item as a way to account for the differences between the three curricula. This revision of the manuscript includes this information in a plot (Fig. 2), as well as a descriptions in the Results and Discussion sections. Broadly, the item-by-item plot shows that the change in E-CLASS scores for the novel curriculum reflects more expert-like responses for nearly all items.


2. Thank you for raising this point about the statistically significant term in the parsimonious model for FCI score. We have expanded our explanation for preferring the complete, rather than parsimonious, models based on AIC in the Model and Mathematics section, and have added a paragraph about this interesting result at the end of the Results section. We have also clarified our criteria for statistical significance. Additionally, we have rewritten the result that mentioned 0.33 from the E-CLASS reflection question model to be more clear regarding the fact that we are interested only in the model prediction of a (0.33 + 1.04 =) 1.47 point difference between the Traditional and RealTime Physics + Reflections curricula. 

3. Thank you for the suggestion to include uncertainties (95% confidence intervals) for all the values reported in the results and discussion sections. We have done this. 

Reviewer 2:

1. Thank you for the comments about comparing the lab curricula we examined in this study with the literature we report. We have re-written much of the introduction in an effort to be more clear about what previous research tells us. Likewise, we appreciate the comments about drifting claims in the abstract, and have made corresponding edits throughout the manuscript in an effort to tighten our perspective.

2. Thank you for the questions about the reflection questions. We have elaborated on the scaffolding provided and the time students invested into them.

3. Thank you for the suggestion to move information about students from the Other Factors subsection to the Students subsection. We have done this.

4. Thank you for the suggestion to provide more quantitative evidence that the switch to emergency remote instruction in Spring 2020 did not substantively impact student responses. We note that post FCI scores are similar in this semester compared with previous semesters.

5. Thank you for the suggestion that we write more information about professional development and supervision for TAs. We have done so.

6. Thank you for your questions and suggestions about including interactions in the models. In fact, we initially hypothesized the existence of interactions similar to what you have suggested. However, no interactions came close to statistical significance in any of the models. We have elaborated on this in the Model & Mathematics section.

7. Thank you for the suggestion to include the model equations in the captions of the tables that report the model results. After trying a few times, we found that left the tables looking clunky and harder to parse. We have added references to the model equation to the table captions.

8. Thank you for the notes and suggestions about our discussion of gender in the Model & Mathematics section. Taking inspiration from your suggestions, we have re-written this paragraph.

9. Thank you for the suggestions to include uncertainties in reported values, and to elaborate on our discussion of our use of the Akaike Information Criterion. We have done both of these.

10. Thank you for the question and suggestion about addressing the number of students that were filtered out. We have included an additional table with that information, and written additionally about this in the Results section.

11. Thank you for the suggestion to elaborate on the comparison between the 2.6 point increase to FCI scores in the lab vs the 4 to 5 point increase in the lecture course. We have done so.


